Design and Development of Cassegrain Module for PARAS-2 Spectrograph (CAMPAS)

We present here the design and development of the CAMPAS, the Cassegrain Module for the PARAS-2 spectrograph. PARAS-2 is a high-resolution fiber-fed echelle spectrograph developed for the PRL 2.5m Telescope. The CAMPAS acts as a coupler between two optical systems, the PRL 2.5m telescope and the PARAS-2 spectrograph. It has primarily been developed for the precise injection of the light beam into the optical fibers of the PARAS-2 spectrograph. The CAMPAS consists of a focal reducer, beam-guiding optics, an atmospheric dispersion corrector, optical fiber mounts; a calibration unit incorporating calibration lamps and beam-guiding optics; and other auxiliary subsystems. It was developed in-house at PRL, Ahmedabad, between the years 2020-2022 and was installed at one of the two side ports of the PRL 2.5m telescope in March 2022. It is one of the first light instruments for the PRL 2.5m Telescope. The CAMPAS serves critical purposes of precise fiber feed, PSF estimation, and atmospheric dispersion correction.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
